Shocking interactions of supernova remnants with atomic and molecular clouds -- the interplay between shocks, thermal instability and gravity in the large cloud regime

Using the adaptive mesh refinement code MG, we perform 3D hydrodynamic simulations of a supernova-cloud interaction in the "large cloud regime". The cloud is initially atomic and evolving due to the thermal instability (TI) and gravity. We study interactions in a "pre-TI" and "post-TI" stage when cold and dense clumps are present, and compare these results to idealised shock-cloud scenarios in the "small cloud regime", and a scenario without shocks. On aggregate, the supernova disruption is significantly weaker than that from an idealised shock due to the supernova impact being instantaneous, and not continuous. In both supernova-cloud interactions, we observe two shocks impact the cloud, followed by the development of a weak 10 km s$^{-1}$ upstream flow on the cloud interface, and a global ambient pressure drop. When the cloud is still atomic, it expands due to this drop. Additionally, the TI is triggered at the front of the cloud, causing the formation of a cap-like structure with clumps embedded inside. The upstream flow converges in this region, resulting in a lobe-like cloud morphology. When the cloud is molecular, the transmitted shock disrupts the inter-clump material and causes the clumps' outer envelopes to expand slightly and form tail-like morphologies. These effects are less pronounced than those in our shock-cloud scenarios, and more pronounced that those in our un-shocked scenario. After 3.5 Myrs, the effects from the supernova decay and the cloud returns to an almost indistinguishable state from an un-shocked cloud, in spite of the global ambient pressure drop. In neither supernova-cloud scenario do we see any local gravitational collapse.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
